Digit Stability Inference for Iterative Methods Using Redundant Number Representation

In our recent work on iterative computation in hardware, we showed that arbitrary-precision solvers can perform more favorably than their traditional arithmetic equivalents when the latter's precisions are either under- or over-budgeted for the solution of the problem at hand. Significant proportions of these performance improvements stem from the ability to infer the existence of identical most-significant digits between iterations. This technique uses properties of algorithms operating on redundantly represented numbers to allow the generation of those digits to be skipped, increasing efficiency. It is unable, however, to guarantee that digits will stabilize, i.e., never change in any future iteration. In this article, we address this shortcoming, using interval and forward error analyses to prove that digits of high significance will become stable when computing the approximants of systems of linear equations using stationary iterative methods. We formalize the relationship between matrix conditioning and the rate of growth in most-significant digit stability, using this information to converge to our desired results more quickly. Versus our previous work, an exemplary hardware realization of this new technique achieves an up-to 2.2x speedup in the solution of a set of variously conditioned systems using the Jacobi method.

==> data/digitTCBri.dat <==
Digits	  DigitTC_Bri 
8		      6        
16		      66       
32		      378      
64		      1770     
128		      7626     
256		      31626    
512           129286   
1023          519690   

==> data/digit_time.dat <==
Digits	DigitARITH  DigitTC_Bri Time_ARITH  Time_TC_Bri Digit_Diff 
4		0.1             0.1     0.00000057  0.00000029  0           
8		0.1             6       0.0000014   0.00000067  6          
16		28              66      0.0000038   0.0000018   38         
32		276             378     0.000012    0.0000055   102        
64		1540            1770    0.000041    0.000018    230       
128		7140            7626    0.00015     0.000068    486        
256		30628           31626   0.00057     0.00026     998        
512     126756          129286  0.0022      0.0010      2530        
1023    514605          519690  0.0088      0.0041      5085       

==> data/digitarith.dat <==
Digits	DigitARITH  
16		28            
32		276          
64		1540         
128		7140         
256		30628       
512     126756    
1023    514605   

==> data/qual_AB.dat <==
m		TCB_AB	Arith_AB	
0.011		0.70    0.85		
0.0458		0.80	0.94	    
0.0931		0.80    0.94		
0.415		0.88    1.03		
1		0.92    1.16		
2		0.93    1.19		
3		1.0	1.22		
4		1.10	1.25		
6		1.18	1.33				

==> data/qual_BC.dat <==
m		TCB_BC	Arith_BC
0.011	2.8 	3.4
0.0458	3.1     3.8
0.0931	3.1 	3.8
0.415	3.4 	4.1
1		3.5	    4.6
2		3.5	    4.8
2.001	0.001	0.001
